ZipperChain: Transmuting Trusted Third-Party Services Into Trustless Atomic Broadcast

Distributed ledger technologies (DLTs) rely on distributed consensus mechanisms to reach agreement over the order of transactions and to provide immutability and availability of transaction data. Distributed consensus suffers from performance limitations of network communication between participating nodes. BLOCKY ZipperChain guarantees immutability, agreement, and availability of transaction data, but without relying on distributed consensus. Instead, its construction process transfers trust from widely-used, third-party services onto ZipperChains's correctness guarantees. ZipperChain blocks are built by a pipeline of specialized services deployed on a small number of nodes connected by a fast data center network. As a result, ZipperChain transaction throughput approaches network line speeds and block finality is on the order of 500 ms. Finally, ZipperChain infrastructure creates blocks centrally and so does not need a native token to incentivize a community of verifiers.

==> data/blockchain_performance.csv <==
position	blockchain	tps	raw latency	multiplier to seconds	latency	tps rank	latency rank
1	Bitcoin	7	60	60	3600	41	3.5
2	Ethereum	25	6	60	360	40	16.5
3	Zcash	27	60	60	3600	39	3.5
4	Dogecoin	33	6	60	360	38	16.5
5	Dash	35	15	60	900	37	12
6	Tezos	40	30	60	1800	35.5	7
7	Liquid \bft \cite{Nick2020Liquid,Lerner2022Cutting}	40	2.5	1	2.5	35.5	33
8	Litecoin	56	30	60	1800	34	7
9	POA Network N=12~\cite{Magas19PoA}	60	5	1	5	33	25
10	Qtum	70	20	60	1200	32	9.5
11	Aeternity	100	18	60	1080	31	11
12	Ethereum PoA N=12~\cite{Monrat20Performance}	110	8	1	8	30	23
13	Ravencoin	116	100	60	6000	29	1
14	Quorum N=4~\cite{Monrat20Performance}	180	3.1	1	3.1	28	30
15	Fabric N=4~\cite{Monrat20Performance}	190	5	1	5	27	25
16	Bitcoin SV	224	60	60	3600	26	3.5
17	Corda N=4~\cite{Monrat20Performance}	250	2	1	2	24.5	35.5
18	EOS N=21 \bft, \pos \cite{2018EOS, Xu2018EOS}	250	0.75	1	0.75	24.5	38
19	Bitcoin Cash	300	60	60	3600	23	3.5
20	Bytecoin	500	20	60	1200	22	9.5
21	DigiByte	560	2.5	60	150	21	19.5
22	Monero	1000	30	60	1800	19	7
23	Algorand	1000	45	1	45	19	21
24	Stellar	1000	4	1	4	19	28
25	Nano \pow+\pos, \dag \cite{20NanoTPS}	1202	146	0.001	0.146	17	40
26	WAX N=21 \bft, \pos \cite{Quigley2019WAX, Candia2020WAX}	1214	5	1	5	16	25
27	IOTA	1500	2.5	60	150	14.5	19.5
28	Ripple	1500	4	1	4	14.5	28
29	Tron	2000	5	60	300	13	18
30	Cardano~\cite{Hunt2021How}	2500	10	60	600	12	14
31	Avalanche \bft, \dag \cite{Rocket19Avalanche}	3401	1.3	1	1.3	11	37
32	Cosmos N=64 \bft, \pos/\poa \cite{Chan2019Addressing}	4000	2	1	2	10	35.5
33	Ontology	5300	10	60	600	9	14
34	ICON	9000	10	60	600	8	14
35	NEO	10000	15	1	15	6	22
36	Hashgraph \dag \cite{Madsen2019Fair}	10000	4	1	4	6	28
37	Steem N=21 \pos \cite{2018Steem}	10000	3	1	3	6	31.5
38	Solana N=200 \pow+\pos, \dag \cite{Yakovenko19Solana}	29171	2.34	1	2.34	4	34
39	Red Belly N=300 \cite{Crain2021RedBelly}	30684	3	1	3	3	31.5
40	Aleph Zero N=112 \bft, \dag \cite{2020AlephPerformance}	89600	416	0.001	0.416	2	39
41	ZipperChain \poa	1000000	100	0.001	0.1	1	41
